The large-scale magnetic field of the eccentric pre-main-sequence binary system V1878 Ori

We report time-resolved, high-resolution optical spectropolarimetric observations of the young double-lined spectroscopic binary V1878 Ori. Our observations were collected with the ESPaDOnS spectropolarimeter at the Canada-France-Hawaii Telescope through the BinaMIcS large programme. V1878 Ori A and B are partially convective intermediate mass weak-line T Tauri stars on an eccentric and asynchronous orbit. We also acquired X-ray observations at periastron and outside periastron. Using the least-squares deconvolution technique (LSD) to combine information from many spectral lines, we clearly detected circular polarization signals in both components throughout the orbit. We refined the orbital solution for the system and obtained disentangled spectra for the primary and secondary components. The disentangled spectra were then employed to determine atmospheric parameters of the two components using spectrum synthesis. Applying our Zeeman Doppler imaging code to composite Stokes $IV$ LSD profiles, we reconstructed brightness maps and the global magnetic field topologies of the two components. We find that V1878 Ori A and B have strikingly different global magnetic field topologies and mean field strengths. The global magnetic field of the primary is predominantly poloidal and non-axisymmetric (with a mean field strength of 180 G). while the secondary has a mostly toroidal and axisymmetric global field (mean strength of 310 G). These findings confirm that stars with very similar parameters can exhibit radically different global magnetic field characteristics. The analysis of the X-ray data shows no sign of enhanced activity at periastron, suggesting the lack of strong magnetospheric interaction at this epoch.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
